Using strong lensing to understand the microJy radio emission in two radio quiet quasars at redshift 1.7

The radio quasar luminosity function exhibits an upturn around $L_{6\rm\:GHz}=10^{23}$ W Hz$^{-1}$ that is well-modelled by a star-forming host galaxy population. This distribution leads some authors to cite star formation as the main radio emission mechanism in so-called radio-quiet quasars (RQQs). Understanding the origin of RQQ radio emission is crucial for our understanding of quasar feedback mechanisms -- responsible for the regulation of star-formation in the host galaxy -- and for understanding galaxy evolution as a whole. By observing RQQs that have been magnified by strong gravitational lensing, we have direct access to the RQQ population out to cosmic noon, where evidence for twin mini-jets has recently been found in a sub-\textmu Jy RQQ. Here we present radio observations of two lensed RQQs using the VLA at 5~GHz, the latest objects to be observed in a sample of quadruply-imaged RQQs above -30$^{\circ}$. In SDSS~J1004+4112 we find strong evidence for AGN-related radio emission in the variability of the source. In PG~1115+080 we find tentative evidence for AGN-related emission, determined by comparing the radio luminosity with modelled dust components. If confirmed in the case of PG~1115+080, which lies on the radio--FIR correlation, the result would reinforce the need for caution when applying the correlation to rule out jet activity and when assuming no AGN heating of FIR-emitting dust when calculating star formation rates. Our programme so far has shown that two of the faintest radio sources ever imaged show strong evidence for AGN-dominated radio emission.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
